Chirp Complex Cepstrum-based Decomposition for Asynchronous Glottal Analysis

It was recently shown that complex cepstrum can be effectively used for glottal flow estimation by separating the causal and anticausal components of speech. In order to guarantee a correct estimation, some constraints on the window have been derived. Among these, the window has to be synchronized on a Glottal Closure Instant. This paper proposes an extension of the complex cepstrum-based decomposition by incorporating a chirp analysis. The resulting method is shown to give a reliable estimation of the glottal flow wherever the window is located. This technique is then suited for its integration in usual speech processing systems, which generally operate in an asynchronous way. Besides its potential for automatic voice quality analysis is highlighted.

==> readme.txt <==
General instructions for all authors on creating PDFs.

Authors who use Adobe software to create their PDFs should use the joboptions files available at:

http://www.causalproductions.com/authors/causal_job_options_20080427v3.zip 

so that the created PDF files are suitable for publication.

Note that authors using non-Adobe software to create the PDFs must work out their own settings (in particular to ensure
all fonts are embedded) to obtain suitable PDFs.

All Authors must proofread their PDF file prior to submission to ensure it is correct.  Author's should not rely on 
proof-reading the WORD file -- please proofread the PDF file before it is submitted.
